Consensus-based optimization for closed-box adversarial attacks and a connection to evolution strategies

Consensus-based optimization (CBO) has established itself as an efficient gradient-free optimization scheme, with attractive mathematical properties, such as mean-field convergence results for non-convex loss functions. In this work, we study CBO in the context of closed-box adversarial attacks, which are imperceptible input perturbations that aim to fool a classifier, without accessing its gradient. Our contribution is to establish a connection between the so-called consensus hopping as introduced by Riedl et al. and natural evolution strategies (NES) commonly applied in the context of adversarial attacks and to rigorously relate both methods to gradient-based optimization schemes. Beyond that, we provide a comprehensive experimental study that shows that despite the conceptual similarities, CBO can outperform NES and other evolutionary strategies in certain scenarios.

==> lamda.csv <==
n p
0.0 3044.6
0.2 1278.8
0.4 748.2
0.6 409.4
0.8 192.2
1.0 192.8
1.2 199.6
1.4 221.0
1.6 188.4


==> numpix.csv <==
n p
1 11.0
5 19.0
10 21.0
25 21.0
50 25.0
100 30.0
150 37.0
200 42.0


==> numres.csv <==
n p
5 2536.0
10 1305.0
25 370.0
50 296.6
100 415.6
150 480.4
200 683.0


==> squarea.csv <==
n p
0.0 2.8287720680236816
0.5 2.815850257873535
1.0 2.8142032623291016
1.5 2.812264919281006
2.0 2.8116331100463867

